Merger-driven multi-scale ICM density perturbations: testing cosmological simulations and constraining plasma physics

The hot intracluster medium (ICM) provides a unique laboratory to test multi-scale physics in numerical simulations and probe plasma physics. Utilizing archival Chandra observations, we measure density fluctuations in the ICM in a sample of 80 nearby (z<1) galaxy clusters and infer scale-dependent velocities within regions affected by mergers (r<R2500c), excluding cool-cores. Systematic uncertainties (e.g., substructures, cluster asymmetries) are carefully explored to ensure robust measurements within the bulk ICM. We find typical velocities ~220 (300) km/s in relaxed (unrelaxed) clusters, which translate to non-thermal pressure fractions ~4 (8) per cent, and clumping factors ~1.03 (1.06). We show that density fluctuation amplitudes could distinguish relaxed from unrelaxed clusters in these regions. Comparison with density fluctuations in cosmological simulations shows good agreement in merging clusters. Simulations underpredict the amplitude of fluctuations in relaxed clusters on length scales <0.75 R2500c, suggesting these systems are most sensitive to missing physics in the simulations. In clusters hosting radio halos, we examine correlations between gas velocities, turbulent dissipation rate, and radio emission strength/efficiency to test turbulent re-acceleration of cosmic ray electrons. We measure a weak correlation, driven by a few outlier clusters, in contrast to some previous studies. Finally, we present upper limits on effective viscosity in the bulk ICM of 16 clusters, showing it is systematically suppressed by at least a factor of 8, and the suppression is a general property of the ICM. Confirmation of our results with direct velocity measurements will be possible soon with XRISM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
